Efficient solvers for hybridized three-field mixed finite element coupled poromechanics

We consider a mixed hybrid finite element formulation for coupled poromechanics. A stabilization strategy based on a macro-element approach is advanced to eliminate the spurious pressure modes appearing in undrained/incompressible conditions. The efficient solution of the stabilized mixed hybrid block system is addressed by developing a class of block triangular preconditioners based on a Schur-complement approximation strategy. Robustness, computational efficiency and scalability of the proposed approach are theoretically discussed and tested using challenging benchmark problems on massively parallel architectures.

==> error_BM.txt <==
     h     err
0.1250  0.3445 
0.0625  0.1912 
0.0312  0.1075
0.0156  0.0549
0.0078  0.0281


==> press_10.txt <==
   x                y1                y2                y3
 +5.000000000e-02  +2.837812877e+00  +9.098905785e-01  +9.196593699e-01
 +1.500000000e-01  +8.654436219e-01  +1.449775451e+00  +5.637498684e-01
 +2.500000000e-01  +1.181381692e+00  +4.703226462e-01  +8.608702071e-01
 +3.500000000e-01  +2.335508968e-01  +7.561776193e-01  +2.180084565e-01
 +4.500000000e-01  +4.963711690e-01  -5.773278829e-03  +4.865745185e-01
 +5.500000000e-01  -3.268135507e-01  +2.904172412e-01  -1.483076324e-01
 +6.500000000e-01  +1.914565620e-03  -5.138978739e-01  +1.773117943e-01
 +7.500000000e-01  -1.065194054e+00  -8.726066686e-02  -5.158306890e-01
 +8.500000000e-01  -4.979660096e-01  -1.222967106e+00  -2.961075147e-02
 +9.500000000e-01  -2.969949554e+00  -2.828996237e-01  -3.417380217e-01


==> press_10_stab.txt <==
   x                y1                y2                y3
 +5.000000000e-02  +2.203516730e+00  +1.251468005e+00  +7.793343794e-01
 +1.500000000e-01  +1.420824908e+00  +1.238556480e+00  +7.107542360e-01
 +2.500000000e-01  +7.805469023e-01  +7.204590155e-01  +5.958651480e-01
 +3.500000000e-01  +5.811469958e-01  +5.468709821e-01  +4.596577214e-01
 +4.500000000e-01  +1.736218107e-01  +2.074529928e-01  +2.371290468e-01
 +5.500000000e-01  +2.427476411e-02  +5.064045893e-02  +1.221363077e-01
 +6.500000000e-01  -3.708727664e-01  -2.760442956e-01  -7.749073388e-02
 +7.500000000e-01  -5.686400275e-01  -4.255186907e-01  -1.981970899e-01
 +8.500000000e-01  -1.184578959e+00  -9.188191823e-01  -1.919880869e-01
 +9.500000000e-01  -2.133095700e+00  -7.881683577e-01  -1.891412439e-01


==> press_16.txt <==
   x                y1                y2                y3
 +3.125000000e-02  -1.065556934e-06  +8.323004576e-07  -4.281041231e-07
 +9.375000000e-02  +1.460522702e-06  -1.220038929e-06  +4.056960523e-07
 +1.562500000e-01  -1.220038929e-06  +3.036675329e-06  -2.199710757e-06
 +2.187500000e-01  +4.056960523e-07  -2.199710757e-06  +3.446655262e-05
 +2.812500000e-01  +1.511550072e-07  -2.000720521e-06  +3.433266957e-05
 +3.437500000e-01  -9.384490326e-07  +2.809971036e-06  -2.066202244e-06
 +4.062500000e-01  +1.101542364e-06  -9.608819360e-07  +2.378877884e-07
 +4.687500000e-01  -5.953931538e-07  +4.609491776e-07  -2.664736003e-07
 +5.312500000e-01  +4.032915411e-07  -3.149378176e-07  +1.181129502e-07
 +5.937500000e-01  -2.865740714e-07  +1.969623711e-07  -1.228291094e-07
 +6.562500000e-01  +1.940989797e-07  -1.569380596e-07  +8.031209777e-08
 +7.187500000e-01  -1.472640585e-07  +1.086259722e-07  -7.680540426e-08
 +7.812500000e-01  +1.072769866e-07  -9.036426327e-08  +5.707764407e-08
 +8.437500000e-01  -8.749091637e-08  +6.976623348e-08  -5.319641474e-08
 +9.062500000e-01  +7.240626669e-08  -6.219462165e-08  +4.497915452e-08
 +9.687500000e-01  -6.687223918e-08  +5.641346245e-08  -4.351757269e-08


==> press_16_stab.txt <==
   x                y1                y2                y3
 +3.125000000e-02  +3.986972796e-08  -7.871069454e-09  -5.503121217e-08
 +9.375000000e-02  +1.752935942e-07  -4.460085136e-08  -1.382021917e-07
 +1.562500000e-01  -4.460085136e-08  +1.760052835e-06  +3.777462317e-06
 +2.187500000e-01  -1.382021917e-07  +3.777462317e-06  +2.343728691e-05
 +2.812500000e-01  -1.394554960e-07  +3.775220757e-06  +2.343478638e-05
 +3.437500000e-01  -4.699886554e-08  +1.755322059e-06  +3.772290379e-06
 +4.062500000e-01  +1.706551919e-07  -5.532428067e-08  -1.520523192e-07
 +4.687500000e-01  +3.921918300e-08  -2.429358747e-08  -7.633384934e-08
 +5.312500000e-01  -8.560806554e-10  -1.679086499e-08  -2.169658992e-08
 +5.937500000e-01  -5.096955114e-09  -1.146369019e-08  -1.466485811e-08
 +6.562500000e-01  -3.446277161e-09  -6.512825769e-09  -7.099451616e-09
 +7.187500000e-01  -2.750654692e-09  -4.725548650e-09  -5.192251355e-09
 +7.812500000e-01  -1.497350338e-09  -2.483988265e-09  -2.691720488e-09
 +8.437500000e-01  -1.048262985e-09  -1.782049729e-09  -1.927513946e-09
 +9.062500000e-01  -4.585528391e-10  -7.402608821e-10  -8.147306136e-10
 +9.687500000e-01  -2.055356935e-10  -3.683469752e-10  -3.939527504e-10


==> press_32.txt <==
   x                y1                y2                y3
 +1.562500000e-02  -3.551763346e-07  +1.905212528e-07  -8.274324421e-08
 +4.687500000e-02  +4.214779417e-07  -2.575900031e-07  +7.521972217e-08
 +7.812500000e-02  -4.985049803e-07  +3.457827236e-07  -1.841932330e-07
 +1.093750000e-01  +7.485809798e-07  -6.994831369e-07  +1.481038419e-07
 +1.406250000e-01  -7.945001123e-07  +1.227227173e-06  -7.111027990e-07
 +1.718750000e-01  +8.707386616e-07  -3.192520465e-06  +5.258537064e-07
 +2.031250000e-01  -6.994831369e-07  +1.060617670e-05  -7.649241307e-06
 +2.343750000e-01  +1.481038419e-07  -7.649241307e-06  +1.367846202e-04
 +2.656250000e-01  +1.251115453e-07  -7.638303835e-06  +1.367778837e-04
 +2.968750000e-01  -6.744570646e-07  +1.059315909e-05  -7.643030573e-06
 +3.281250000e-01  +8.393148041e-07  -3.179084084e-06  +5.165333771e-07
 +3.593750000e-01  -7.555747061e-07  +1.206538340e-06  -7.035341379e-07
 +3.906250000e-01  +6.942094508e-07  -6.770625806e-07  +1.329156659e-07
 +4.218750000e-01  -4.256967478e-07  +3.067647841e-07  -1.726109756e-07
 +4.531250000e-01  +3.175632137e-07  -2.122624905e-07  +4.693929241e-08
 +4.843750000e-01  -2.069173209e-07  +1.062972684e-07  -6.145766785e-08
 +5.156250000e-01  +1.465033820e-07  -8.325888964e-08  +2.052934286e-08
 +5.468750000e-01  -1.020857957e-07  +4.412147958e-08  -2.762306589e-08
 +5.781250000e-01  +7.039437477e-08  -3.793466639e-08  +1.049379577e-08
 +6.093750000e-01  -5.167800112e-08  +2.055228834e-08  -1.440935016e-08
 +6.406250000e-01  +3.485868861e-08  -1.905434084e-08  +5.835439983e-09
 +6.718750000e-01  -2.665618435e-08  +1.026340567e-08  -8.151312221e-09
 +7.031250000e-01  +1.760731370e-08  -1.015030493e-08  +3.351166865e-09
 +7.343750000e-01  -1.395002685e-08  +5.337311393e-09  -4.787380964e-09
 +7.656250000e-01  +9.042269701e-09  -5.600160189e-09  +1.949103184e-09
 +7.968750000e-01  -7.418758550e-09  +2.867296876e-09  -2.859566916e-09
 +8.281250000e-01  +4.767673074e-09  -3.172975297e-09  +1.169017032e-09
 +8.593750000e-01  -4.066717590e-09  +1.634492143e-09  -1.733221086e-09
 +8.906250000e-01  +2.693527797e-09  -1.868267970e-09  +7.788258092e-10
 +9.218750000e-01  -2.413857695e-09  +1.083273169e-09  -1.088461617e-09
 +9.531250000e-01  +1.828932204e-09  -1.206033061e-09  +6.573638712e-10
 +9.843750000e-01  -1.755631750e-09  +9.650947499e-10  -7.562334982e-10


==> press_32_stab.txt <==
   x                y1                y2                y3
 +1.562500000e-02  +4.265846758e-09  -6.050488814e-09  -7.636042065e-09
 +4.687500000e-02  +9.873477026e-09  -1.220846275e-08  -1.675424079e-08
 +7.812500000e-02  +2.688178908e-08  -3.367350529e-08  -4.905496984e-08
 +1.093750000e-01  +5.260949523e-08  -5.407445652e-08  -8.055623236e-08
 +1.406250000e-01  +3.205875693e-08  -9.847903658e-08  -3.053744180e-07
 +1.718750000e-01  +2.327460502e-08  -2.130288083e-07  -6.219108797e-07
 +2.031250000e-01  -5.407445652e-08  +7.007253033e-06  +1.514559353e-05
 +2.343750000e-01  -8.055623236e-08  +1.514559353e-05  +9.353591462e-05
 +2.656250000e-01  -8.071134597e-08  +1.514527351e-05  +9.353558665e-05
 +2.968750000e-01  -5.439857922e-08  +7.006608589e-06  +1.514492433e-05
 +3.281250000e-01  +2.266757229e-08  -2.144231900e-07  -6.233596496e-07
 +3.593750000e-01  +3.131120277e-08  -1.003064197e-07  -3.073019289e-07
 +3.906250000e-01  +5.176901612e-08  -5.708003061e-08  -8.375765103e-08
 +4.218750000e-01  +2.607719424e-08  -3.742474854e-08  -5.315761347e-08
 +4.531250000e-01  +9.852951687e-09  -1.834835133e-08  -2.359888689e-08
 +4.843750000e-01  +5.110365569e-09  -1.381466906e-08  -1.667846935e-08
 +5.156250000e-01  +8.122883131e-10  -7.814586977e-09  -9.093350878e-09
 +5.468750000e-01  -8.768985083e-11  -6.241435377e-09  -6.947708662e-09
 +5.781250000e-01  -9.419654101e-10  -3.963066423e-09  -4.317050561e-09
 +6.093750000e-01  -1.019023010e-09  -3.278206213e-09  -3.477717832e-09
 +6.406250000e-01  -1.014068942e-09  -2.241379642e-09  -2.346516029e-09
 +6.718750000e-01  -9.277933639e-10  -1.891233651e-09  -1.952245841e-09
 +7.031250000e-01  -7.630491252e-10  -1.344970820e-09  -1.379027159e-09
 +7.343750000e-01  -6.681336070e-10  -1.144686464e-09  -1.165903985e-09
 +7.656250000e-01  -5.130199965e-10  -8.246655467e-10  -8.379338849e-10
 +7.968750000e-01  -4.389264274e-10  -7.005273737e-10  -7.098265426e-10
 +8.281250000e-01  -3.207606348e-10  -4.968520146e-10  -5.034759296e-10
 +8.593750000e-01  -2.665147891e-10  -4.139965119e-10  -4.190050868e-10
 +8.906250000e-01  -1.785438999e-10  -2.726321231e-10  -2.762991561e-10
 +9.218750000e-01  -1.373705652e-10  -2.118231703e-10  -2.144069292e-10
 +9.531250000e-01  -6.716451191e-11  -1.015467914e-10  -1.030625634e-10
 +9.843750000e-01  -3.223049773e-11  -5.040673451e-11  -5.092358876e-11

